Effect of temperature on measurement of fundamental constants using white dwarfs in Gaia-EDR3 survey

Fundamental constants are crucial for comprehending physical mechanisms, but their measurements contain uncertainties due to experimental limitations. We investigate the impact of system temperature on these uncertainties using nearby white dwarfs observed in the Gaia Early Data Release 3 (EDR3) survey. Using the structures of these white dwarfs, we show that the variation in system temperature can affect the accuracy of measurements for fundamental parameters such as the fine-structure constant and the proton-to-electron mass ratio. This exploration emphasizes the importance of considering the energy of a system while putting bounds on the values of fundamental constants.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
